Mass loss from massive globular clusters in tidal fields

Massive globular clusters lose stars via internal and external processes. Internal processes include mainly two-body relaxation, while external processes include interactions with the Galactic tidal field. We perform a suite of N-body simulations of such massive clusters using three different direct-summation N-body codes, exploring different Galactic orbits and particle numbers. By inspecting the rate at which a star's energy changes as it becomes energetically unbound from the cluster, we can neatly identify two populations we call kicks and sweeps, that escape through two-body encounters internal to the cluster and the external tidal field, respectively. We find that for a typical halo globular cluster on a moderately eccentric orbit, sweeps are far more common than kicks but the total mass loss rate is so low that these clusters can survive for tens of Hubble times. The different N-body codes give largely consistent results, but we find that numerical artifacts may arise in relation to the time step parameter of the Hermite integration scheme, namely that the value required for convergent results is sensitive to the number of particles.

==> bib.txt <==
======================
what about thsi one?
https://ui.adsabs.harvard.edu/abs/1999A%26A...352..149C/abstract
======================

From WEBB13

its orbital period, the cluster is tidally stripped at perigalacticon. Instead, our simulations show that
a cluster with an eccentric orbit does not need to fully relax in order to expand. After a perigalactic
pass, a cluster re-captures previously unbound stars, and the tidal shock at perigalacticon has the
effect of energizing inner region stars to larger orbits. Therefore, instead of the limiting radius being
imposed at perigalacticon, it more nearly traces the instantaneous tidal radius of the cluster at any
point in the orbit. We present a numerical correction factor to theoretical tidal radii calculated at
perigalacticon which takes into consideration both the orbital eccentricity and current orbital phase
of the cluster.

WEBB14
We find that the corresponding circular orbit which best describes the evolution of
a cluster on an eccentric orbit is much less than its semi-major axis or time aver-
aged galactocentric distance. Since clusters spend the majority of their lifetimes near
apogalacticon, the properties of clusters which appear very dynamically evolved for
a given galactocentric distance can be explained by an eccentric orbit. Additionally
we find that the evolution of the slope of the mass function within the core radius is



======================

then talk about BM03 relatively in length, giving their main conclusions, put it in its own paragraph maybe

then after that maybe another paragraph on papers such as Maxwell's, Bocrat  etc...

>>> from some chinese paper >>>  cal method, Oh and Lin found that, for short relaxation time, due to the two-body relaxation process
 e ect, the theoretical tidal radius corresponds to the
 apogalactic position.
 


y used FP or something or nothing...

This scheme utilizes a Fokker-Planck approach as well as direct numerical integration of the restricted three-body problem.

In the inner regions of the cluster, stellar orbits are
 mapped with the cluster’s gravitational potential and orbit-
 averaged diffusion coefficients.
 
In the outer regions, the Galac-
tic tidal field is explicitly included in the direct integration. This
scheme is not a general-purpose tool and should be used with
caution. For example, we neglected the effect of dynamical
friction, and therefore it is inappropriate to use the scheme for
studying the internal evolution of globular clusters. Also, we
neglected changes in the cluster’s mass distribution and poten-
tial, so that it is inadequate for the simulation of tidal inter-
action between the Galaxy and marginally bound stellar
systems such as dwarf galaxies and open clusters, where a sub-
stantial mass loss may be expected. But this scheme is ideally
suited for studying tidal interaction between the Galaxy and
closely bound globular clusters in which two-body relaxation
is moderately efficient. In the present paper we present the
results which are obtained with this numerical method. Model
parameters for several different cases are given in § 2. In § 3 the
results obtained from various models are discussed. Finally we



From OH AND LIN: "Statistical analyses of globular cluster kinematics (Frenk &
White 1980) suggest a large spread in clusters’ orbital eccen-
tricity. In this study we examine a range of orbital eccentricity" <-------- cite FrenkWhite in addition to dinescu

The assumption that the globular cluster is on a circular orbit was relaxed by BM03...
-OR- An important progress was made when people started putting the damn thing on an eccentric orbit

now talk about modeling in fixed galaxy circular orbit.
we start with pointmass galaxy

========

In reality all massloss channels work in tendem and are coupled.

Estimates for mass loss / lifetime go back to Ambaartsumian
so first we have the simple models with circular orbit in static galaxy, then eccentric with static galaxy [BM03, cai, kennedy?], then evolving galaxy [cite renauld] --- details about N-body simulations, and semi-analytical

diff between globs and dwarf galaxies



**cite one of ray's papers, per renauld**

**weak tides \& massive and high-N clusters** ---> where we come in

the problem of survivability

the mechanism that detach stars

codes and techniques (museli and this bizzare DF thing which may be a competely different thing)

==============================

\subsection*{Cai et al. 2016}
Maxwell's paper titled "Evolution of star clusters on eccentric orbits" -- definitely a good starting point for intro and recent references

\url{https://ui.adsabs.harvard.edu/abs/2016MNRAS.455..596C/abstract}

``The escape rate from clusters in a static tidal field, as applies to
cluster on circular orbits in a time-independent external potential,
has been topic of extensive theoretical (e.g. Henon 1961; King 1966;
Gieles, Heggie \& Zhao 2011) and numerical work (e.g. Chernoff
\& Weinberg 1990; Oh \& Lin 1992). A consensus picture for the
dependence of the dissolution time-scale tau diss on the properties of
the cluster and its orbit has emerged.''

``If a tidal field is included, the escape of stars is delayed (Fukushige
\& Heggie 2000), and this effect changes the N dependence of tau diss
to (Baumgardt 2001)''

``of escapers per tau rh is lower because the tides are weaker, and because
tau rh itself is shorter, the fraction of escapers per unit of physical
time is approximately independent of the half-mass radius rh of the
cluster and the result for tau diss of equation (1) is, therefore, almost
independent of the initial rh (Gieles \& Baumgardt 2008).''

``Baumgardt \& Makino (2003, hereafter BM03) studied clusters
on circular and eccentric orbits using direct N-body integrations
with NBODY4 (Aarseth 1999). Their clusters contained a stellar mass
spectrum, the effect of stellar and binary evolution and a realistic
description of the tidal field of the galaxy, which was assumed to be
due to a singular isothermal galactic halo. For eccentric orbits, they
find that the N dependence in tau diss is the same as for the circular
orbits, and they show that tau diss can be expressed in terms of the
scaling for the circular orbits as...''

``Along an eccentric orbit, the tidal field strength varies and it is,
therefore, often assumed that the evolution of clusters on eccentric
orbits is determined by the perigalactic radius Rp , where the tidal
field is strongest (King 1962; Innanen, Harris \& Webbink 1983).
This is indeed true for collisionless systems (Penarrubia, Navarro
\& McConnachie 2008), but it is not what follows from the BM03
result for collisional systems on eccentric orbits. Taken together,
 R eff''
 
 ``Rp (1 + e) = Ra(1 - e), i.e. the effective radius lies between Rp
and Ra . The different dependence of tau diss on the external tides
as compared to the collisionless case, suggests that the combined
influence of two-body relaxation and the (time-dependent) tides,
result in a different overall evolution of (globular) clusters than what
is found for (collisionless) dwarf galaxies that get tidally stripped
in the host potential (see also the discussion in Amorisco 2015, on
differences in the escape mechanisms in collisional and collisionless
systems).''

``In this study, we want to establish whether it is possible to ap-
proximate the evolution of a cluster on an eccentric orbit, by that of
a cluster on a circular orbit. Whether possible, or not, the answer
helps to identify the dominant mechanism that drives the escape
from clusters on eccentric orbits. [...] clusters on eccentric orbits.
We run a series of direct N-body integrations of idealized systems,
without the effect of stellar evolution, which can be scaled and
compared to the result of BM03. This paper is organized as follows:
''
 Papers cited in introduction
 \textcolor{blue}{henon 1961\\
King 1966\\
Gieles, Heggie \& Zhao 2011\\
Fukushige \& Heggie 2000\\
Baumgardt 2001\\
Gieles \& Baumgardt 2008\\
Baumgardt \& Makino 2003\\
Aarseth 1999\\
King 1962\\
Innanen, Harris \& Webbink 1983\\
penarrubia, Navarro \& McConnachie 2008}

\subsection*{Ebrahimi}
 Evolution of star clusters on eccentric orbits: semi-analytical approach
 
 \url{https://ui.adsabs.harvard.edu/abs/2019MNRAS.486.3203E/abstract}
 
 see also \url{https://ui.adsabs.harvard.edu/abs/2015arXiv151205967K/abstract} [Kuepper et al, very short paper]
 
 a lot of bla bla in the intro about nbody and mc. also hisotry of EMACCS which is this Gieles fast analytic code
 
 \textcolor{blue}{2007, 2013). The effect of eccentric orbits over the life-time
of star clusters is not negligible (Kupper et al. 2015b)}

While a cluster passes through its peri-
galacticon, the stars gain enough energy to go to outer orbits
due to tidal heating and shocking and can leave the clus-
ter (Webb et al. 2013, 2014).

some more paragraph summary of BM03

summary of Maxwell: ``[Maxwell] updated this relation using a series of N-body sim-
ulations and found that the dissolution time of a star clus-
ter on an eccentric orbit is proportional to a circular orbit
with the radii equal to the semi-major axis as Tdiss (e) approx
Tdiss(a, 0)(1 - e2 )(1 - ce2 ) where c sim 0.5 and Tdiss (a, 0) is
the lifetime of a cluster moving on a circular orbit with a
radius equal to the semi-major axis of the eccentric orbits.
''

``In the present paper, we aim to extend the work of
Alexander et al. (2014) to study star clusters moving on ec-
centric orbits. In particular we achieve this by adapting the
equations of emacss to work with eccentric orbits. In order
to check the accuracy of our method, we compare our results
with N -body models.
The present paper is organized as follows. In Section 2
''

\textcolor{blue}{Spitzer 1987\\
Heggie \& Hut 2003\\
Makino 2001\\
Nitadori \& Aarseth 2012\\
Wang et al. 2016\\
gaseous model simulations (Spurzem et al. 2005)\\
Henon 1971a,b\\
Giersz 1998\\
Hypki \& Giersz 2013\\
Hnon 1961\\
Hnon 1965\\
Dinescu, Girard \& van Altena 1999\\
Casetti-Dinescu et al. 2007, 2013}


\subsection*{Madrid}
 Mass evaporation rate of globular clusters in a strong tidal field  -- not about eccentric orbits, but could still have a useful introduction

\url{https://ui.adsabs.harvard.edu/abs/2017MNRAS.470.1729M/abstract}

``Our results show that the mass evaporation rate is a
 dynamical value; that is, far from a constant single number found in earlier analytical
 work and commonly used in the literature''

talks about the dimensionless evaporation rate xi (Ambartsumian (1938) and Spitzer (1940))

Apparently Ambartsumian made a very early calculation of this xi. Did he use a tidal field? What were the assumptions?

``Lee and Goodman (1995) carried out a detailed study of
 the evaporation rate for postcollapse globular clusters using a multi-mass Fokker-Planck code. They find that the mass-
loss rate xi is roughly constant for most of the evolution of
the globular cluster – their Figure 1.''

also summary paragraph of BM03, focusing on stellar evolution

``Other
studies have addressed different environmental effects on
cluster disruption and mass-loss such as bulge and disc
shocking (Gnedin and Ostriker 1997) and radial anisotropy
(Brockamp et al. 2014; Webb et al. 2013, 2014; Leigh et al.
2013).''

``\textcolor{blue}{Gieles and Baumgardt (2008)} studied the escape rate of
stars from tidally limited star clusters with different radii.
The main differences between this work and the work of
Gieles and Baumgardt (2008) are that our simulations in-
clude stellar evolution, primordial binaries and a more ad-
vanced description of the tidal field. Gieles and Baumgardt
(2008) assumed a point mass potential. Also, for multimass
models, star-loss rates and mass-loss rates are not equiva-
lent, we show this in the following sections.''

\subsection*{Brockamp 2014}
this one seems quite good, uses the word "Erosion" and talks about simulations -- mentions SCF -- maybe a bit too encompassing, so have a look at the citation to see what people cite it for mostly

\url{https://ui.adsabs.harvard.edu/abs/2014MNRAS.441..150B/abstract}

mostly talking about the GC distribution, but their internal dynamics must come into the game bacause they discuss erosion

``count is numerically challenging. This is due to the fact
that there are several internal and external processes act-
ing simultaneously on the dissolution of globular clusters,
such as two-body relaxation, stellar mass loss and tidal
shocks (Gnedin \& Ostriker 1997; Vesperini \& Heggie 1997;
Fall \& Zhang 2001; Baumgardt \& Makino 2003; Gieles et al.
2006).''

``In this study, we present a new code named M UESLI to
investigate several processes that dominate cluster erosion:
(i) tidal shocks on eccentric GC orbits and relaxation driven
dissolution, and their dependence on the anisotropy profile
of the GC population, (ii) tidal destruction of GCs due to a
central super-massive black hole (iii) stellar evolution and
(iv) orbital decay through dynamical friction.''

``strong tidal forces near the galactic center. In radially bi-
ased velocity distributions, large fractions of orbits are oc-
cupied by such eccentric, i.e. low angular momentum or-
bits, and the overall destruction rate of globular clusters is
strongly enhanced over the isotropic case. The same holds
for triaxial galaxies when globular clusters move on box
orbits (Ostriker et al. 1989; Capuzzo-Dolcetta \& Tesseri 1997;
Capuzzo-Dolcetta \& Vicari 2005).'' <----- important??

``(iv) Finally, massive objects like globular clusters lose
energy and angular momentum due to dynamical friction
(DF) when migrating through an entity of background [...]
the efficiency of DF depends on the departure of
the host galaxy from spherical symmetry (Peñarrubia et al.
2004), and becomes largest for low angular momentum or-
bits (Pesce et al. 1992; Capuzzo-Dolcetta \& Vicari 2005).

'' -----> we should say something about dynamical friction too, not swipe it undet the rug.

copy their idea of listing all reasons clusters lose mass

Piatti:  "It is widely accepted that Milky Way globular clusters
 have lost most of their masses through three main pro-
  cesses, namely: stellar evolution, two-body relaxation and
 tidal heating caused by the Milky Way’s gravitational field
 (Gnedin et al. 1999; Fall \& Zhang 2001; Gieles \& Baum-
  gardt 2008; Webb et al. 2013, 2014; Brockamp et al. 2014;
 Alessandrini et al. 2014). Stellar evolution is most impor-"

Renauld: "Alternatively
to these simulations of clusters, the focus can be shifted
to the galaxy, by including a parameterization of star
cluster evolution in galaxy simulations (Kruijssen et al.,
2011; Matsui et al., 2012; Brockamp et al., 2014)."

Madrid: "how the external tidal field plays a crucial role in deter-
mining the dissolution time for globular clusters. Other
studies have addressed different environmental effects on
cluster disruption and mass-loss such as bulge and disc
shocking (Gnedin and Ostriker 1997) and radial anisotropy
(Brockamp et al. 2014; Webb et al. 2013, 2014; Leigh et al.
2013)."

Webb: " non-static external tidal field, tidal heating and shocks
 serve to inject energy and further accelerate the dissolu-
 tion process (e.g. Weinberg 1994; Vesperini & Heggie 1997;
 Gnedin et al. 1999; Baumgardt & Makino 2003; Webb et al.
2013, 2014a,b; Brockamp et al. 2014)."

Mieske: "In Brockamp et al. (2014), the tidal erosion of GC systems
in elliptical galaxies is systematically investigated with N-body
simulations for a wide range of host galaxy masses and radii,
as well as different initial GC velocity distributions. One of the
main findings of this study is that, after 10 Gyr of dynamical evolution, very compact galaxies like M 32 have GC survival frac-
 tions of only a few percent, while very extended giant elliptical
galaxies have survival fractions of up to 50\%. Futhermore, it
is found that GC number density profiles are centrally flattened
in less than a Hubble time, naturally explaining the observed
cored GC distributions that are generally more extended than the
galaxy star light (e.g. Peng et al. 2011, Forbes et al. 2012).
"



\subsection*{Some review by Baumgardt? -- no free access}
uncited thing by Holger, may be a review - worth a look. title is "Dynamical Evolution of Stellar Systems"

\url{https://ui.adsabs.harvard.edu/abs/2016EAS....80...39B/abstract}

\subsection*{Somthing by Binney}
possibly very impotant
"Modelling the Milky Way's globular cluster system" by james binney

the word "eccentricity" only appears once, "tid" twice... this is completely irrelevant.

\url{https://ui.adsabs.harvard.edu/abs/2017MNRAS.467.2446B/abstract}

citations of IT:
Vasiliev: (1) Similarly to Binney \& Wong (2017) and Posti \& Helmi
(2019), we express the DF as a function of actions
(2) It is similar to the double-power-law DF families used
by Posti et al. (2015), Binney \& Wong (2017), or Williams
\& Evans (2015)
(3) Binney \& Wong (2017) and Posti \& Helmi (2019) used
a similar DF-based approach as in our study, but divided
the entire population into a disc-like and halo-like subset,
with two separate DFs. The functional form of their halo
DF was also somewhat different from the one in the present
study, preventing a direct comparison between parameters.
Instead, we focus on more directly observable features, such
as the anisotropy and rotation. Binney \& Wong (2017) re-
port a similar amount of radial anisotropy in the outer halo
as we find, and a weak prograde rotation of the halo com-
ponent.
------> Basically Vasiliev should be in the same catrgory as this paper and Posti \& Helmi, as some analytical approach



\subsection*{Claydon}
 The properties of energetically unbound stars in stellar clusters
 
 \url{https://ui.adsabs.harvard.edu/abs/2017MNRAS.466.3937C/abstract}
 
 the focus of this paper is completely different but they do do cluster simulations on eccentric orbits. Might not actually worth a mention.
 

\subsection*{Kremer et al. 2019}
Kyle Kremer's paper "Modeling Dense Star Clusters in the Milky Way and Beyond with the CMC Cluster Catalog " -- not specific or having anything to do with tidal fields, but maybe some source of general information and most recent papers on globs, should be at least cited as a technique

\url{https://ui.adsabs.harvard.edu/abs/2019arXiv191100018K/abstract}








\subsection*{Renaud}
Two possible relevant papers:

(1)Star clusters in evolving galaxies -- Renaud, Florent

\url{https://ui.adsabs.harvard.edu/abs/2018NewAR..81....1R/abstract}

this is a review. 62 fucking pages... try to extract relevant papers by keywords. E.g. section 13.4
He mentioned "Lamers et al., 2010" in conjunction with the Madrid paper

``ing its pericentre. Because of tidal acceleration and two-
body relaxation, the cluster expands and the energy of
its stars in the outer regions increases (on average). In
the same time, the Jacobi surface shrinks. Close to peri-
centre, some of the stars yield an energy above that of
the critical one, and become potential escapers (recall
Section 13.2). Some of them escape rapidly (i.e. within
a crossing time), while others do not reach the openings
in their Jacobi surface and are trapped in the cluster for
a longer period of time.''

``symmetric with respect to the pericentre passage. Fur-
thermore, when receding from the galaxy, the cluster
yields a growing Jacobi surface and can potentially re-
capture stars previously lost, if they fall back in the clus-
ter potential well (e.g. Webb et al., 2013).'' -----> important for two rerasons: potential returners and jeremy's citation

``The evolution of the mass of a cluster on an ec-
centric orbit exhibits the classical “stair-case” func-
tional form, with steep mass-loss just before pericen-
tre, and slower evolution elsewhere (e.g. Baumgardt and
Makino, 2003). Depending on how cluster membership''

``energy threshold), the mass of a cluster can slightly in-
crease after the pericentre, when stars that recently es-
caped are re-captured by the cluster as its Jacobi volume
increases.''

``Baumgardt and Makino (2003) found that the lifetime of
a cluster on an eccentric orbit is the same as that of the
cluster on a circular orbit passing through the pericentre,
but corrected by a linear factor of the eccentricity (see
also Webb et al., 2014a). Cai et al. (2016) then found
that it exists a circular orbit on which the evolution of
the cluster (in terms of mass and half-mass radius)the same than on an eccentric orbit when averaged over
is the long term (i.e. for longer than the orbital period).
They found the corresponding orbital radius by trial and
error, and noted it is neither the semi-major axis of the
eccentric orbit, nor the average orbital radius (see also
Brosche et al., 1999; Webb et al., 2014a). Cai et al.
(2016) concluded that the evolution of a cluster on an
eccentric orbit can be approximated with that of a clus-
ter on a circular orbit with the same dissolution time,
when averaging over the entire cluster lifetime. This
conclusion can however not be extended to the cases of
non-periodic tides.''


(2)  The origin of the Milky Way globular clusters (zoom-in simulation)

\url{https://ui.adsabs.harvard.edu/abs/2017MNRAS.465.3622R/abstract}


\subsection*{Gamma rays in galactic centre, disruption of globs?}
Papers related to gamma ray excess in the galacitc centre and how disruption of globs may be related to it

\url{https://ui.adsabs.harvard.edu/abs/2018MNRAS.475.5313F/abstract}\\
\url{https://ui.adsabs.harvard.edu/abs/2015ApJ...812...15B/abstract}


\subsection*{Gnedin}

on survivabiliy in the inner regions

\url{https://ui.adsabs.harvard.edu/abs/2014ApJ...785...71G/abstract}

\subsection*{More}

Vasiliev "https://ui.adsabs.harvard.edu/abs/2019MNRAS.484.2832V/abstract"
\url{https://ui.adsabs.harvard.edu/abs/2019MNRAS.484.2832V/abstract}


Gareth
\url{https://ui.adsabs.harvard.edu/abs/2014MNRAS.444.3328K/abstract}

citations of IT:

* [Webb et al. 2016]
Eccentric orbits
then subject the cluster to tidal heating and tidal shocks
which can provide outer stars enough energy to escape
the cluster and energize inner stars to larger orbits (e.g
Kupper et al. 2010; Renaud et al. 2011; Webb et al. 2013a;
Kennedy 2014). 

* [Islam 2019 -- no need to cite, something about alternative gravity]
One
possible explanation for this puzzling observation could
be tidal heating (Drukier et al. 2007; Kupper et al. 2010;
Kennedy 2014). However, Hernandez et al. (2012) have



" More on the structure of tidal tails " by kuepper
\url{https://ui.adsabs.harvard.edu/abs/2012MNRAS.420.2700K/abstract}


uncited paper in an unknown journal titled "Properties and Formation of Star Clusters " -- no arxiv
https://ui.adsabs.harvard.edu/abs/2016Ap.....59..126S/abstract
